Dimensional Regularization and Breitenlohner-Maison / 't Hooft-Veltman Scheme for $\gamma_5$ applied to Chiral YM Theories: Full One-Loop Counterterm and RGE Structure

We study the application of the Breitenlohner-Maison-'t Hooft-Veltman (BMHV) scheme of Dimensional Regularization to the renormalization of chiral gauge theories, focusing on the specific counterterm structure required by the non-anticommuting Dirac $\gamma_5$ matrix and the breaking of the BRST invariance. Calculations are performed at the one-loop level in a massless chiral Yang-Mills theory with chiral fermions and real scalar fields. We discuss the setup and properties of the regularized theory in detail. Our central results are the full counterterm structures needed for the correct renormalization: the singular UV-divergent counterterms, including evanescent counterterms that have to be kept for consistency of higher-loop calculations. We find that the required singular, evanescent counterterms associated with vector and scalar fields are uniquely determined but are not gauge invariant. Furthermore, using the framework of algebraic renormalization, we determine the symmetry-restoring finite counterterms, that are required to restore the BRST invariance, central to the consistency of the theory. These are the necessary building blocks in one-loop and higher-order calculations. Finally, renormalization group equations are derived within this framework, and the derivation is compared with the more customary calculation in the context of symmetry-invariant regularizations. We explain why, at one-loop level, the extra BMHV-specific counterterms do not change the results for the RGE. The results we find complete those that have been obtained previously in the literature in the absence of scalar fields.

==> diagrams/RECEIPE.txt <==
1. Manually export the Jaxodraw files (.xml) in LaTeX (.tex) only.
2. Manually edit the .tex files to remove the artificial white frame border.
3. Run the following commands (bash):

for f in *.tex; do latex $f; done
for f in *.dvi; do dvips -E $f -o ${f%.*}.eps; done
rm *.aux *.dvi *.log

4. Recalculate the correct EPS bounding boxes of each .eps file with the software of your choice.
   (I use GSview 5.0); if needed save the new .eps files with "_2" at the end of their names (before the extension).
   If so then you can delete the original .eps files then run the following command to rename the "_2" files
   back to their original names:

for f in *_2.eps; do mv $f ${f%_2.*}.eps; done

5. Finally convert the .eps files into .pdf, cropping according the the bounding boxes:

for f in *.eps; do ps2pdf -dEPSCrop $f ${f%.*}.pdf; done

